Very Low-Mass Stellar and Substellar Companions to Solar-like Stars From MARVELS VI: A Giant Planet and a Brown Dwarf Candidate in a Close Binary System HD 87646

We report the detections of a giant planet (MARVELS-7b) and a brown dwarf candidate (MARVELS-7c) around the primary star in the close binary system, HD 87646. It is the first close binary system with more than one substellar circum-primary companion discovered to the best of our knowledge. The detection of this giant planet was accomplished using the first multi-object Doppler instrument (KeckET) at the Sloan Digital Sky Survey (SDSS) telescope. Subsequent radial velocity observations using ET at Kitt Peak National Observatory, HRS at HET, the "Classic" spectrograph at the Automatic Spectroscopic Telescope at Fairborn Observatory, and MARVELS from SDSS-III confirmed this giant planet discovery and revealed the existence of a long-period brown dwarf in this binary. HD 87646 is a close binary with a separation of $\sim22$ AU between the two stars, estimated using the Hipparcos catalogue and our newly acquired AO image from PALAO on the 200-inch Hale Telescope at Palomar. The primary star in the binary, HD 87646A, has Teff = 5770$\pm$80K, log(g)=4.1$\pm$0.1 and [Fe/H] = $-0.17\pm0.08$. The derived minimum masses of the two substellar companions of HD 87646A are 12.4$\pm$0.7M$_{\rm Jup}$ and 57.0$\pm3.7$M$_{\rm Jup}$. The periods are 13.481$\pm$0.001 days and 674$\pm$4 days and the measured eccentricities are 0.05$\pm$0.02 and 0.50$\pm$0.02 respectively. Our dynamical simulations show the system is stable if the binary orbit has a large semi-major axis and a low eccentricity, which can be verified with future astrometry observations.

==> Table1.dat <==
Julian Day (Day)          RV (m/s)  Err (m/s)   Instrument Code
2454101.8623555129564        21983       52       m
2454102.0295543977991        22070       54       m
2454105.9715104168281        21908       53       m
2454128.8130613439716        21945       52       m
2454136.7720428248867        20754       52       m
2454136.8078761580400        20753       51       m
2454164.7501331032254        20946       53       m
2454165.7496469910257        20977       52       m
2454165.7855729172006        20935       52       m
2454186.6512673618272        22231       51       m
2454191.7225636579096        21287       53       m
2454194.7352604172193        21359       53       m
2454195.7273321771063        21850       52       m
2454221.6214872691780        21270       51       m
2454224.6155150472187        23040       52       m
2454254.6319733802229        21925       55       m



==> Table2.dat <==
Julian Day (Day)          RV (m/s)  Err (m/s)   Instrument Code 
2454425.9056710000150        19968       51       E
2454425.9830559999682        19869       51       E
2454427.9059139997698        19207       52       E
2454427.9828470000066        19219       53       E
2454428.9882060000673        19896       52       E
2454430.0052889999934        20101       54       E
2454431.9024769999087        19143       54       E
2454431.9758219998330        19159       55       E
2454491.8815509998240        20158       55       E
2454491.9328470001929        20230       54       E
2454495.8724070000462        20305       56       E
2454495.9222920001484        20359       54       E
2454496.8667819998227        20482       57       E
2454496.9166899998672        20525       57       E
2454497.9174770000391        20238       57       E
2454513.8157290001400        18864       53       E
2454513.8754170001484        18825       53       E
2454514.8687040000223        18601       53       E
2454515.8221880001947        18646       54       E
2454515.8906250000000        18627       54       E
2454516.7907289997675        18917       54       E
2454516.9109140001237        18984       53       E
2454518.9313079998828        20256       54       E
2454520.7924879998900        20626       53       E
2454520.9262959999032        20766       53       E
2454521.7733680000529        20691       53       E
2454521.8998500001617        20603       54       E
2454522.7808329998516        20775       56       E
2454522.9048500000499        20980       83       E
2454523.7996880002320        20671       55       E
2454523.9245719998144        20637       54       E
2454524.7826620000415        20480       54       E
2454524.9065279997885        20268       53       E
2454525.7753130001947        19794       55       E
2454525.8997340002097        19747       55       E
2454603.6371530001052        21457       52       E
2454604.6379049997777        21171       52       E
2454605.6345600001514        20677       52       E
2454606.6342480001040        20157       52       E
2454607.6360419997945        19720       53       E


==> Table3.dat <==
Julian Day (Day)          RV (m/s)  Err (m/s)   Instrument Code    
2454454.8547100001015         -192.5     44       H
2454454.8576199999079         -201.0     34       H
2454455.8635800001211          198.4     36       H
2454455.8652800000273          192.1     32       H
2454458.8635100000538         -746.7     13       H
2454461.8455300000496        -1508.8     37       H
2454462.8211699998938        -1191.1     19       H
2454463.8311000000685         -678.3     12       H
2454470.8180700000376          144.1     22       H
2454473.7899299999699        -1332.5     17       H
2454476.0119699998759        -1181.4     23       H
2454477.8010999998078         -214.2     12       H
2454479.8015000000596          481.9     23       H
2454483.7786900000647          438.0     21       H
2454486.9720000000671        -1200.7     25       H
2454498.9395800000057         -432.6     10       H
2454500.7292900001630        -1155.7     28       H
2454504.7161500002258          -93.9     12       H
2454506.9091900000349          634.6     17       H
2454507.9174600001425          575.4     32       H
2454508.7023599999957          772.2     19       H
2454509.7021300001070          808.7     24       H
2454510.7000600001775          616.1     14       H
2454533.6401999997906         1070.8     16       H
2454540.8143199998885         -739.9     24       H
2454543.6019199998118         -624.8     22       H
2454548.5901600001380         1347.2     25       H
2454552.5875300001353          140.2     14       H
2454555.5938400002196         -787.0     28       H


==> Table4.dat <==
Julian Day (Day)          RV (m/s)  Err (m/s)   Instrument Code
2454960.6345000001602          121       41       n
2454961.6348000499420           33       41       n
2455193.9928068849258         -652       51       n
2455197.9135069581680         -529       43       n
2455223.8140043946914         -186       46       n
2455284.8287138673477        -1785       53       n
2455286.8057951661758         -824       55       n
2455289.8093046876602          465       54       n
2455290.8050017091446          471       55       n
2455312.7103056642227        -1241       53       n
2455313.6713041993789         -722       57       n
2455314.6282133790664         -156       53       n
2455339.6439909669571        -1190       55       n
2455340.6442961427383         -681       52       n
2455341.6435026857071          -60       51       n
2455346.6642851564102           98       51       n
2455498.9841093751602         -411       30       n
2455518.9745268556289         1843       53       n
2455519.9363188478164         1849       53       n
2455520.9349150392227         1437       58       n
2455521.9197783204727          758       56       n
2455522.9382109376602          202       56       n
2455523.9181303712539          -91       58       n
2455526.9454130860977         -141       58       n
2455553.8456206056289           -5       63       n


==> Table5.dat <==
Julian Day (Day)          RV (m/s)  Err (m/s)   Instrument Code
2454903.7520599998534        21690      212       A
2454904.8249400001951        20810      289       A
2454905.6178399999626        21580      187       A
2454906.7753499997780        21470      258       A
2454908.7536599999294        21290      142       A
2454909.7757100001909        21530      179       A
2454910.7669899999164        21600      342       A
2454911.7908499999903        22720      171       A
2454913.7546399999410        22740      214       A
2454914.7618700000457        22140      217       A
2454916.7314100000076        21180      157       A
2454917.7485000002198        21140      209       A
2454918.7881000000052        21080      196       A
2454919.7561200000346        20700      215       A
2454920.7344599999487        21130      240       A
2454921.8006699997932        20730      164       A
2454922.7732899999246        20770      382       A
2454923.7938799997792        21950      140       A
2454924.7777599999681        22110      179       A
2454925.7342300000601        22980      262       A
2454926.7778400001116        22820      147       A
2454927.6303900000639        23150      367       A
2454928.7315099998377        21960      188       A
2454934.7465400001965        21440      139       A
2454937.7568600000814        22380      152       A
2454938.7543100002222        23310      184       A
2454939.7178099998273        23280      167       A
2454940.7257900000550        22470      159       A
2454941.7402400001884        22830      165       A
2454942.7564599998295        21960      174       A
2454944.7804600000381        21090      243       A
2454948.7866799999028        21490      302       A
2454950.7589199999347        22350      174       A
2454951.7549499999732        22820      336       A
2454952.7558900001459        23190      180       A
2455160.0093100001104        19190      127       A
2455183.0307200001553        21160      522       A
2455197.9548300001770        21050      415       A
2455201.0397600000724        19320      414       A
2455237.0159599999897        20910      215       A
2455241.9201799998991        20090      367       A
2455245.0010199998505        19500      107       A
2455251.9603499998339        20070      429       A
2455259.8651100001298        20130      105       A
2455268.8514600000344        19470      102       A
2455273.7913999999873        20140      181       A
2455277.7571200001985        21130      172       A
2455281.7587600001134        19910      295       A
2455284.7673999997787        19550      142       A
2455287.7268599998206        20830      232       A
2455290.8765099998564        21200      244       A
2455293.7247899998911        20360      139       A
2455296.7223000000231        19570      126       A
2455298.8367699999362        19740      104       A
2455301.8286999999546        21090      113       A
2455306.6852099997923        20400      126       A
2455323.6665799999610        20240      105       A
2455329.7812299998477        21730      120       A
2455337.6990499999374        19950      106       A
2455356.6772799999453        22080      111       A
2455364.6839000000618        20580      140       A
2455482.0006699999794        21780       93       A
2455512.9710400002077        21010       98       A
2455525.9932599999011        20950      107       A
2455537.0353100001812        21360      101       A
2455557.0512100001797        21840      100       A
2455570.0000499999151        21840       98       A
2455576.9437400000170        21760      107       A
2455584.9241999997757        22250       96       A
2455598.8805300001986        22670      102       A
2455624.8663599998690        22230       98       A
2455640.7006000000983        23320      110       A
2455648.7821599999443        21340      106       A
2455666.6682500001043        22600      101       A
2455691.6823700000532        21580      118       A
2455718.7131699998863        20810      102       A
2455842.9803499998525        20990      133       A
2455851.9624800002202        19560      123       A
2455856.9612300000153        20940      121       A
2455867.9233599998988        20670      104       A
2455882.9236099999398        20910       92       A
2455882.9236099999398        20910       92       A
2455900.8396600000560        20230      106       A
2455922.0261499998160        20990       98       A
2455929.9660200001672        19400       94       A
2455930.7657099999487        19130      105       A
2455933.0326000000350        19590       85       A
2455937.7631600000896        21260      101       A
2455944.9747500000522        19410       93       A
2455948.9551400002092        20890       98       A
2455955.8724199999124        19880      102       A
2455958.9583299998194        19740       92       A
2455960.9664500001818        20530       91       A
2455968.8747100001201        20150       79       A
2455972.8808800000697        20170       88       A
2455978.9313500002027        21720       86       A
2455980.8802600000054        21070      102       A
2455981.8345599998720        20500       95       A
2455982.9750500000082        20030       99       A
2455986.8924799999222        20290       92       A
2455987.8895399998873        20690       95       A
2455994.8618100001477        20140      111       A
2455995.9194100000896        20100       96       A
2455998.9130799998529        19160      121       A
2455999.8560799998231        19730      108       A
2456002.8953999998048        21170       92       A
2456013.8502199999057        20150       90       A
2456015.8838100000285        21570       93       A
2456025.8222400001250        20130       95       A
2456050.7748699998483        20250      100       A
2456080.7060300000012        20280      101       A
2456210.9931899998337        21310       94       A
2456227.9882999998517        20800       89       A
2456243.9037600001320        21510       95       A
2456257.8790400000289        21800       89       A
2456278.8372300001793        21530       98       A
2456291.0425399998203        21710      120       A
2456305.9590199999511        21310       97       A
2456311.9621799997985        21700       81       A
2456312.9772299998440        22320       93       A
2456315.9690999998711        22800       94       A
2456329.9894599998370        22480       94       A
2456339.8791000000201        22280       87       A
2456350.8954300000332        20960       84       A
2456356.8646100000478        22430       99       A
2456365.9430200001225        21240       91       A
2456369.8493599998765        22100       95       A
2456372.8995500002056        20700      110       A
2456376.9057599999942        20230       89       A
2456384.8467100001872        20950       80       A
2456395.8483000001870        21190      102       A
2456399.8114599999972        20720      347       A
2456402.8242000001483        18850       98       A
2456404.7937300000340        19410       97       A
2456446.6971399998292        19400      105       A
2456568.0024199998006        19770       97       A

